Counterfactual Reasoning for Bias Evaluation and Detection in a Fairness under Unawareness setting

Current AI regulations require discarding sensitive features (e.g., gender, race, religion) in the algorithm's decision-making process to prevent unfair outcomes. However, even without sensitive features in the training set, algorithms can persist in discrimination. Indeed, when sensitive features are omitted (fairness under unawareness), they could be inferred through non-linear relations with the so called proxy features. In this work, we propose a way to reveal the potential hidden bias of a machine learning model that can persist even when sensitive features are discarded. This study shows that it is possible to unveil whether the black-box predictor is still biased by exploiting counterfactual reasoning. In detail, when the predictor provides a negative classification outcome, our approach first builds counterfactual examples for a discriminated user category to obtain a positive outcome. Then, the same counterfactual samples feed an external classifier (that targets a sensitive feature) that reveals whether the modifications to the user characteristics needed for a positive outcome moved the individual to the non-discriminated group. When this occurs, it could be a warning sign for discriminatory behavior in the decision process. Furthermore, we leverage the deviation of counterfactuals from the original sample to determine which features are proxies of specific sensitive information. Our experiments show that, even if the model is trained without sensitive features, it often suffers discriminatory biases.

==> csv/AdultG/Adv_D.csv <==
i,j
0,0.0
1,6.607268419073609
2,6.607268419073609
3,5.848255136341233
4,4.963349675876437
5,4.872157312243569
6,5.232356312426479
7,4.940296734378823
8,5.221601330885779
9,5.5158256195860815
10,5.725798424820994
11,6.064371646806379
12,6.4401068643049015
13,6.639913374878109
14,6.90116008111541
15,7.026239347874185
16,7.236568771931186
17,7.144212523717165
18,7.152549997929906
19,7.190478942516574
20,6.959505941766228
21,6.796983211163578
22,6.6432055055505685
23,6.4968708652889084
24,6.325084166128249
25,6.01223042024866
26,5.883628237603837
27,5.81923643737742
28,5.652383617783087
29,5.574368440677134
30,5.45030459177584
31,5.341119319839898
32,5.31484851582367
33,5.220025356628355
34,5.132817108561646
35,5.094159915190012
36,4.994467018834392
37,4.922319399893738
38,4.80647842671948
39,4.780351532853203
40,4.750358180075224
41,4.754315202417729
42,4.71178380572573
43,4.648947183259992
44,4.603508297197976
45,4.540522447719681
46,4.47278864604975
47,4.42862515322237
48,4.392911312710275
49,4.284532054182058
50,4.22390144857507
51,4.206172280601898
52,4.204400607465558
53,4.262023699528463
54,4.257771189951846
55,4.256082434063394
56,4.26854079083256
57,4.29887764832268
58,4.289432198377199
59,4.284573848848247
60,4.332731296855805
61,4.31459238353731
62,4.368158707483786
63,4.395268875202383
64,4.457700115140597
65,4.52586653213568
66,4.567326123050819
67,4.614012090387398
68,4.667737608203346
69,4.774341430190816
70,4.826524311889017
71,4.88061777846675
72,4.9409583227777745
73,5.043233629894431
74,5.145306234359616
75,5.218528712781264
76,5.292948946401545
77,5.402225837373784
78,5.510728399311191
79,5.621934229219725
80,5.7354419528318275
81,5.831903360654465
82,5.939225425444448
83,6.056333031758953
84,6.161496079191259
85,6.2553854028899565
86,6.346830994891121
87,6.443514058566464
88,6.540454524466853
89,6.6378559626040925
90,6.7513880845540655
91,6.848619017497235
92,6.979187891350094
93,7.089984575996802
94,7.2148643311895455
95,7.358707144367067
96,7.468396668085568
97,7.603429205313461
98,7.75280988135038
99,7.849089201750438
100,7.962499030702155


==> csv/AdultG/DT_D.csv <==
i,j
0,0.0
1,52.47251540064712
2,52.47251540064712
3,53.21350880984701
4,54.262078805824075
5,55.20920208664491
6,55.84331747735466
7,56.44142810579836
8,57.13091110773369
9,57.85481227664652
10,58.419592365722245
11,58.84185143128714
12,59.265694189801394
13,59.65145649671365
14,60.01982186429922
15,60.28325604608078
16,60.405433741506656
17,60.65496372233282
18,60.929317750412324
19,61.11408266689948
20,61.28452157790057
21,61.43134388165953
22,61.63072156002632
23,61.8897949217194
24,62.094421586680234
25,62.31099276223189
26,62.474850864420404
27,62.57712053007871
28,62.770887914686725
29,62.916359815093514
30,63.034107196719376
31,63.11973079480926
32,63.2209881746794
33,63.28606736333744
34,63.41104683180332
35,63.507537292903066
36,63.535536775090854
37,63.57130509742648
38,63.62997251252908
39,63.6412999408756
40,63.62677306309026
41,63.62297931737313
42,63.60918641411859
43,63.641448693100536
44,63.666667575828804
45,63.705254077707124
46,63.71090256909625
47,63.67178943913024
48,63.67219006778497
49,63.70021576604224
50,63.7446881450557
51,63.75180322100245
52,63.760173252207615
53,63.76209836324441
54,63.80646663366177
55,63.83715485938278
56,63.88991632381892
57,63.91441198988719
58,63.951893249946444
59,63.955411109137835
60,63.987889435147764
61,63.99520073994088
62,64.09222836863185
63,64.13876302211023
64,64.14429883397354
65,64.15791294826688
66,64.1896451160383
67,64.25368671226704
68,64.33866490520094
69,64.34528573865641
70,64.50792481919935
71,64.53733896514157
72,64.5352512811171
73,64.55704135112957
74,64.60230391522825
75,64.66326410632729
76,64.8463698355334
77,64.93515212240008
78,65.06321003474076
79,65.09111527794285
80,65.25085055285324
81,65.2654333111884
82,65.33155468690167
83,65.39952414166002
84,65.40009818300976
85,65.50840345630888
86,65.63809686389895
87,65.65352258262438
88,65.82929371775106
89,65.9596594449667
90,66.10172995666268
91,66.22485613114647
92,66.49569128454968
93,66.62152829692273
94,66.8877903223487
95,67.22169500641904
96,67.53943543029382
97,67.79088525209409
98,68.52003891674208
99,69.31670905967877
100,70.23144233614507


==> csv/AdultG/LGB_D.csv <==
i,j
0,0.0
1,46.50225800117349
2,46.50225800117349
3,47.70223836638049
4,49.475620132202714
5,50.37580993520023
6,51.76595326918797
7,52.99482950454355
8,53.94603236935324
9,54.89483114077612
10,56.034077273812855
11,56.72271745532526
12,57.377862663543496
13,58.39231952352337
14,59.151912881928574
15,59.782684917668426
16,60.26514824268014
17,60.84092136264876
18,61.14338018733304
19,61.48799005169918
20,61.87169179575109
21,62.15352444531122
22,62.459126906205114
23,62.897202934503156
24,63.18366214496691
25,63.50058904377952
26,63.84763400745497
27,64.12852482290299
28,64.43280901163672
29,64.74143081539867
30,65.03004123305853
31,65.20952941945839
32,65.37340308962317
33,65.61537895149579
34,65.81644443650521
35,66.03499613078452
36,66.30493955288097
37,66.47229857974358
38,66.59726917177665
39,66.75154753169355
40,66.92851425032183
41,67.03774788925338
42,67.14096823472971
43,67.23683300140584
44,67.36656331763471
45,67.51241008156724
46,67.61206885266691
47,67.70825685723152
48,67.77532366075421
49,67.84445153477976
50,67.96937373024404
51,68.0644178283854
52,68.14442352632518
53,68.2425538823962
54,68.33724053361556
55,68.4238497283789
56,68.46386305623855
57,68.5520637569708
58,68.65905387855429
59,68.74266234249144
60,68.81785235300725
61,68.90663328751252
62,68.96880321108654
63,69.05058809370847
64,69.11318678920637
65,69.21701968387322
66,69.28172604932129
67,69.35093324764787
68,69.42447198524673
69,69.48369445951684
70,69.5547028174437
71,69.6368348713853
72,69.72509630726975
73,69.77412079760224
74,69.867578115537
75,69.93451265912799
76,69.98311146016759
77,70.01222007501879
78,70.06585305524382
79,70.13122083099795
80,70.18767382383199
81,70.24381013154635
82,70.30049232424354
83,70.3268929616384
84,70.36111459384922
85,70.41268360868128
86,70.45682309050959
87,70.49957077428982
88,70.54431256784054
89,70.57543999785152
90,70.58093836659896
91,70.60304557452918
92,70.60015794140348
93,70.63732616804997
94,70.65921600171622
95,70.70811209377227
96,70.73686897392
97,70.77198278682485
98,70.8048220622132
99,70.8439618959356
100,70.87323380501516


==> csv/AdultG/LR_D.csv <==
i,j
0,0.0
1,41.058329491529435
2,41.058329491529435
3,44.63206538271681
4,46.84407939509181
5,48.81488328769696
6,50.1412527715785
7,50.91704013137897
8,51.71178484847535
9,52.4808027635811
10,53.29640327428787
11,54.02093702270944
12,54.568191725599526
13,54.911230912523436
14,55.35755512468916
15,55.50754986386232
16,55.64734058622663
17,55.81564145504824
18,56.151629411813886
19,56.31096134190948
20,56.43574439876628
21,56.636653588861876
22,56.768167828310325
23,56.86070533440743
24,57.139454114046586
25,57.32308383067039
26,57.53325116586226
27,57.696529449889226
28,57.901753777066546
29,58.12462730064931
30,58.38471503472583
31,58.517054975882054
32,58.74203857257025
33,58.96244268661904
34,59.11316159135147
35,59.29733442766348
36,59.42638238694497
37,59.67157319332884
38,59.81796100765793
39,60.095642235787274
40,60.25673191412477
41,60.46611611328435
42,60.64633943637608
43,60.78183268690428
44,60.82853555127986
45,61.03798862484622
46,61.220657276988824
47,61.404990016769375
48,61.544038364739365
49,61.72321821524518
50,61.92267963475758
51,62.046104729013436
52,62.19219561587143
53,62.423396208565606
54,62.5929361897912
55,62.7335439440805
56,62.890481489363026
57,63.00822917912076
58,63.21829338053887
59,63.38100084470244
60,63.49563932511464
61,63.645898996735035
62,63.77516571406334
63,63.90360356231016
64,64.0012294753636
65,64.13591316043002
66,64.24839567179876
67,64.35676160971155
68,64.46539635222423
69,64.55089364957716
70,64.63741254025385
71,64.74959756310513
72,64.85009959083
73,64.95759080323094
74,65.049274487399
75,65.13593951850063
76,65.20698569804563
77,65.2653631123477
78,65.34641544943162
79,65.42406871444547
80,65.49483944413983
81,65.52681458377728
82,65.62163140786575
83,65.70729152491097
84,65.77229727663644
85,65.84611581012155
86,65.93076053607007
87,66.00568024719306
88,66.0792723900417
89,66.16624378361948
90,66.2314130819993
91,66.2997060021557
92,66.36573116998048
93,66.43730237912719
94,66.5025829672638
95,66.55924641877873
96,66.5983742462204
97,66.67442050244816
98,66.73889378873224
99,66.90467968733078
100,67.04912278447792


==> csv/AdultG/MLP_D.csv <==
i,j
0,0.0
1,45.78042722304562
2,45.78042722304562
3,49.080725285638465
4,51.271733730745055
5,52.40846994535004
6,53.91266766020341
7,55.549014737534044
8,56.97281953019104
9,58.115188772970036
10,59.337252304459994
11,60.20402384500156
12,60.91306507699389
13,61.57207319091975
14,62.00374488898451
15,62.36722021147673
16,62.905447921835275
17,63.362673869839924
18,63.771602232541156
19,64.11886625820472
20,64.58943185085822
21,64.9474913065014
22,65.40479738839802
23,65.75529512712224
24,66.06889997623483
25,66.46545371749659
26,66.82881271733072
27,67.11949252932176
28,67.42231053705848
29,67.67103115463128
30,67.87618411359949
31,68.05497598939569
32,68.20990977997164
33,68.32732550918375
34,68.46404431798757
35,68.56970865841966
36,68.69425874671062
37,68.82043108681805
38,68.88674964084119
39,68.98688786047921
40,69.0474097851079
41,69.15124192746491
42,69.26156810002593
43,69.28087668250988
44,69.33908663454372
45,69.41653118366328
46,69.43999558425101
47,69.4743514978658
48,69.55907875404924
49,69.63190304685556
50,69.69916968277035
51,69.73176353700286
52,69.82297419712366
53,69.86693224807304
54,69.92024482373367
55,70.01875770454342
56,70.09450390642004
57,70.14349584840711
58,70.1965034294564
59,70.24391455538257
60,70.30080746334609
61,70.30305514157322
62,70.35324489180302
63,70.40212009037353
64,70.45436409370213
65,70.49160146546768
66,70.53607703770865
67,70.55137063631183
68,70.5930630009351
69,70.63944653866818
70,70.70083587117819
71,70.75394932935232
72,70.7732905130668
73,70.80623171606119
74,70.8263206962888
75,70.86109880371498
76,70.8898824308595
77,70.92722305016693
78,70.95530351416409
79,70.96590112982862
80,70.98844221420866
81,71.0031358668586
82,71.00869042580536
83,71.04407327977233
84,71.08276324372879
85,71.10431007971322
86,71.12020689049895
87,71.12152404717574
88,71.16321496479104
89,71.16051348055164
90,71.17258047410238
91,71.17266103658864
92,71.19773668953283
93,71.19359489405154
94,71.19598950904481
95,71.21751170582009
96,71.24719847307574
97,71.26697300876948
98,71.30171411597108
99,71.31719334529053
100,71.32037247867616


==> csv/AdultG/RF_D.csv <==
i,j
0,0.0
1,49.12731922197832
2,49.12731922197832
3,52.993021011680256
4,55.62370519373772
5,57.36060334796222
6,58.61657053781938
7,59.35151825890301
8,60.09095810225768
9,60.50265355912096
10,61.23105982709635
11,61.746393878029565
12,61.996388303044135
13,62.33883282396663
14,62.7405872747458
15,63.12983317184269
16,63.4279382710708
17,63.68753591619692
18,64.0348499184477
19,64.39080630410582
20,64.82782175581036
21,65.15189635093225
22,65.4740842818052
23,65.69201839463128
24,65.92091981727812
25,66.16723788483479
26,66.41841780430352
27,66.6028120678149
28,66.76417466865823
29,66.90903585829528
30,67.0857741434326
31,67.29309768207013
32,67.46539846145923
33,67.71889927191162
34,67.91964042064068
35,68.10322080704776
36,68.2750103003896
37,68.36490600052092
38,68.52894500025535
39,68.68599716780903
40,68.82806911504802
41,68.90844237848297
42,68.96804212841863
43,69.11335876402951
44,69.21356166557715
45,69.39070076295998
46,69.45058785275299
47,69.54477506461664
48,69.6144459312812
49,69.76160080041988
50,69.87408209744277
51,69.99110630015623
52,70.12411450314472
53,70.19213043920999
54,70.26026210386009
55,70.34198333598569
56,70.40362047391517
57,70.50494696427482
58,70.56106390328699
59,70.63789498796098
60,70.70879636911286
61,70.79719100266806
62,70.8660929357767
63,70.97221374507053
64,71.06530722577091
65,71.16060091463054
66,71.23730144675197
67,71.31719237552227
68,71.38281542500903
69,71.4481812091129
70,71.52574577231204
71,71.59544803581794
72,71.64496439869693
73,71.70471619856201
74,71.75465117458367
75,71.81822249748362
76,71.8735395715994
77,71.93851327157901
78,71.9903882585965
79,72.05861368028145
80,72.11255040277288
81,72.16464098052204
82,72.23008419480391
83,72.28508875372741
84,72.31934330911106
85,72.33233598386606
86,72.38931447832621
87,72.43438744841265
88,72.50326383545425
89,72.52705029986033
90,72.59046226931127
91,72.63606755012
92,72.68304523580808
93,72.73660515715336
94,72.76776369934088
95,72.82947683666934
96,72.87501504664723
97,72.90151263637827
98,72.91828762994915
99,72.9637807188071
100,73.08543954831505


==> csv/AdultG/SVM_D.csv <==
i,j
0,0.0
1,59.908295119022576
2,59.908295119022576
3,61.602302498510326
4,64.14376643718559
5,66.12078571508961
6,67.39248328084115
7,68.32497218199597
8,69.24363894515427
9,69.40065525088475
10,69.93154819286377
11,70.34282768214592
12,70.76649911141025
13,71.17901448677495
14,71.55844425877375
15,71.69205030839954
16,71.97968057502831
17,72.18734110188839
18,72.41343211788919
19,72.4510985011194
20,72.56993779923577
21,72.67345293496535
22,72.82394038225739
23,72.82686462495151
24,72.8256719260678
25,72.81821284957702
26,72.94598267785477
27,72.93397021740763
28,73.00035606476506
29,72.96477771614319
30,72.96290551952566
31,72.9556323412036
32,73.05163598850842
33,72.98700762851988
34,72.97265564989681
35,72.92033409839107
36,72.94741790832052
37,72.94743028487719
38,73.00277231452982
39,73.0660219729119
40,73.06086696186631
41,73.14799710414894
42,73.20803162910946
43,73.25650102243253
44,73.25836907127452
45,73.29441706272195
46,73.30734991617142
47,73.36029175242567
48,73.37602140198756
49,73.43221127248853
50,73.43808117574964
51,73.43965321698865
52,73.42618625571156
53,73.44090742603902
54,73.43173756139089
55,73.44557004597061
56,73.44509993685949
57,73.43598865370643
58,73.41861472239809
59,73.42729210546017
60,73.46107260543222
61,73.46877122578717
62,73.46896170854964
63,73.47577788462685
64,73.46977158907346
65,73.46559513423779
66,73.48055788764844
67,73.4823775718764
68,73.49944892517877
69,73.48118777086675
70,73.47325434221113
71,73.47775986851907
72,73.50449453260055
73,73.48654576075708
74,73.52618621346897
75,73.5137003660556
76,73.51553145291804
77,73.51631638240431
78,73.49502467348651
79,73.52472280633107
80,73.52983953125654
81,73.53659571028766
82,73.53767421048161
83,73.5680394971087
84,73.54033398267278
85,73.5339063408764
86,73.52109082724759
87,73.52410736602177
88,73.53876099655957
89,73.54234536222624
90,73.54632722418097
91,73.53808184605258
92,73.52149224855887
93,73.50739323447033
94,73.44051805240325
95,73.42388030551669
96,73.40945506681575
97,73.40257174828533
98,73.44053186265415
99,73.72944184226579
100,73.99268193599039


==> csv/AdultG/XGB_D.csv <==
i,j
0,0.0
1,45.756427118393134
2,45.756427118393134
3,45.87756330857273
4,47.53029182369944
5,48.80911804602152
6,49.96027774148414
7,51.37062582856518
8,52.465830620793355
9,53.26555714788948
10,54.08866087552383
11,54.78517664322803
12,55.60884469430413
13,56.57596636376744
14,57.20354302718971
15,58.05837886654061
16,58.72685774080885
17,59.21469652351087
18,59.70887330934402
19,60.225783102886005
20,60.66616516685746
21,61.12851142701933
22,61.481439488916386
23,61.853393755498715
24,62.313466666449955
25,62.69138969623922
26,63.00276896751954
27,63.31741191487306
28,63.58254004685038
29,63.85151694039759
30,64.21753779238165
31,64.48529847517905
32,64.68043597652712
33,64.86790341567584
34,65.0621004821397
35,65.32964973539528
36,65.564186429681
37,65.71978694741854
38,65.92629268238032
39,66.08282573753175
40,66.24905102522355
41,66.419652056976
42,66.52276839062601
43,66.65801115827972
44,66.77513542680417
45,66.84467448580051
46,66.9219320541513
47,67.03839732908902
48,67.15957554437541
49,67.2748738461343
50,67.40094357502664
51,67.45532473731478
52,67.5502598450491
53,67.63937320403134
54,67.73716193791859
55,67.82930160848909
56,67.93391124855263
57,68.01991862605354
58,68.13813140193764
59,68.20167683234381
60,68.30448091068936
61,68.3987357438381
62,68.4611371875609
63,68.51130788745238
64,68.5929846305456
65,68.64007989634625
66,68.70135823496808
67,68.7879850496466
68,68.85898843057865
69,68.9444060274827
70,69.04340400832895
71,69.12848666024357
72,69.19709459909076
73,69.29171317354937
74,69.36907834259873
75,69.45766671737427
76,69.51725341470964
77,69.58909206391132
78,69.64733452033742
79,69.68374530353935
80,69.74162465996201
81,69.77065159629961
82,69.81342880916115
83,69.8635627241547
84,69.92146732023726
85,69.9595017626442
86,69.9930254351695
87,70.04680109519103
88,70.06374519947805
89,70.1103309750595
90,70.15880339051857
91,70.18040034613887
92,70.20807080812129
93,70.23434646331302
94,70.26531156912174
95,70.27866929889942
96,70.33787855656486
97,70.3373371549406
98,70.36203103847849
99,70.39840489540828
100,70.40096204634436


==> csv/AdultG/lferm_D.csv <==
i,j
0,0.0
1,2.0920031812573363
2,2.0920031812573363
3,1.0644972661980638
4,0.2291566778174321
5,0.2174664623618341
6,0.22672852758897122
7,0.26396648773415166
8,0.015955060791466025
9,0.034590470173014864
10,0.04671343701237518
11,0.3049652352421326
12,0.6458482963983059
13,1.0948728564566004
14,1.6130965142639724
15,2.084249224958736
16,2.4535699262195934
17,2.810017755846985
18,3.2355380764432446
19,3.6971037510954368
20,4.10583030868975
21,4.646092361711183
22,5.079718732940229
23,5.501862048902627
24,5.949322714957908
25,6.505717534989344
26,6.9814972107078646
27,7.544665141263842
28,8.090419508794064
29,8.617328334214392
30,9.156414199711712
31,9.579460504853845
32,10.090446607227491
33,10.68049680807098
34,11.212419126147513
35,11.725680843809052
36,12.180016174567417
37,12.63357395100428
38,13.151940359787975
39,13.627928260438871
40,14.125526830345926
41,14.616207618223967
42,15.125798181223484
43,15.506516947896706
44,15.92754605298892
45,16.33501204223434
46,16.76752184663068
47,17.136326923372604
48,17.54073869306227
49,17.953126859938873
50,18.374039643982606
51,18.832709459965994
52,19.231128350305355
53,19.638306120062683
54,20.049097562698975
55,20.458749136931512
56,20.891393263716786
57,21.239849481782603
58,21.64057191424144
59,22.0338345268897
60,22.365740144243265
61,22.714147911336926
62,23.061019379476352
63,23.398674929411154
64,23.761629268926878
65,24.09771336539865
66,24.446016759267224
67,24.75812808414519
68,25.032421050589747
69,25.322613541057397
70,25.600087245150043
71,25.91743327176565
72,26.195204882886927
73,26.475929221946597
74,26.69512622966874
75,26.94916254003162
76,27.192592624205695
77,27.411514104671298
78,27.61822131873295
79,27.853476893334282
80,28.112004120263787
81,28.361717081606326
82,28.60605470430274
83,28.84394011745316
84,29.073242720975053
85,29.316006543806818
86,29.556472862948443
87,29.76949127395808
88,29.9586280682976
89,30.170176706128476
90,30.39126282829449
91,30.59159762009264
92,30.82147675320666
93,31.03709366500452
94,31.239249579800767
95,31.412743593113593
96,31.61822559377277
97,31.787157100841636
98,31.94476425632984
99,32.14042323389765
100,32.40148825471118


==> csv/AdultG/zafar_D.csv <==
i,j
0,0.0
1,40.55217060167449
2,40.55217060167449
3,41.17455255140786
4,40.98216552424361
5,41.789675361765795
6,41.75371287128596
7,41.40541698400508
8,41.39701882276033
9,41.18353722391362
10,41.13157950410326
11,40.95025704493412
12,40.6777071937952
13,40.619803566894035
14,40.65216913703082
15,40.658082635185735
16,40.614178725563576
17,40.64505188499521
18,40.76097061063492
19,40.75714542608024
20,40.7511925281587
21,40.76240003807979
22,40.75098375222057
23,40.828926642663426
24,40.9045208450599
25,40.99551361386039
26,40.97932216298467
27,40.95110287655905
28,40.92673690445885
29,40.896852219561474
30,40.83147306773009
31,40.75093615130653
32,40.64520735572219
33,40.57693795220778
34,40.4744945648404
35,40.45120066305189
36,40.44604776411602
37,40.407318376067465
38,40.374503406680745
39,40.32034162424269
40,40.26032817778727
41,40.14024419268755
42,39.975305574646725
43,39.85930529866094
44,39.67134336421073
45,39.490453853077064
46,39.28598629093577
47,39.07048867512087
48,38.91832493396569
49,38.694594519547465
50,38.5022809580798
51,38.32382901751666
52,38.16956752236251
53,37.936921465814486
54,37.75143161993919
55,37.56473724295451
56,37.42886692515353
57,37.257337340876276
58,37.09668664234802
59,36.94976626309776
60,36.79661178308125
61,36.60075526783385
62,36.3994512629063
63,36.260986598038784
64,36.06006479768837
65,35.880668971343724
66,35.7388174468324
67,35.557038876964285
68,35.34387042320722
69,35.13705563146768
70,34.960622316411666
71,34.79210640844262
72,34.59706161569534
73,34.396314631462786
74,34.22710461246291
75,34.048592814062566
76,33.839692815435036
77,33.66803874213291
78,33.4371383566923
79,33.276352598277185
80,33.07159056947533
81,32.90281678408202
82,32.6912028809715
83,32.49854875262352
84,32.28892722451073
85,32.09489922206504
86,31.924883804906624
87,31.762230859699905
88,31.56589816844941
89,31.471656943579312
90,31.370939151937403
91,31.404744077133874
92,31.463351278296045
93,31.682603544880156
94,32.115921436476604
95,32.73122823172109
96,33.242883091119985
97,34.2459914182468
98,35.71868876130239
99,37.46323439900624
100,38.71989919496704


==> csv/AdultM/Adv_D.csv <==
i,j
0,0.0
1,13.620836145344141
2,13.620836145344141
3,14.715516084877045
4,14.655279497251652
5,15.270874464089179
6,15.292869834999777
7,15.488187495083956
8,15.604202938893101
9,15.710406019357322
10,15.761188922234915
11,15.900295190546805
12,16.079558041718307
13,16.270734141923896
14,16.44229617671626
15,16.592211231337973
16,16.701162960635763
17,16.876734430792126
18,16.912417411061746
19,17.134465756621758
20,17.16428192478611
21,17.251891907727597
22,17.275244607379786
23,17.23376742864964
24,17.2218439351575
25,17.065600740776574
26,16.94269150248957
27,16.922737484983845
28,16.88698541138614
29,16.90719906310804
30,16.857418199417022
31,16.79262337170931
32,16.710580833450425
33,16.627893084532023
34,16.544797901891965
35,16.48389510626262
36,16.413795746878918
37,16.32857634339529
38,16.211521445819844
39,16.19487881177674
40,16.114485041836726
41,16.059515230607886
42,15.97859892034954
43,15.897037038613362
44,15.85016495056307
45,15.791304165791782
46,15.754272758532334
47,15.712974485969927
48,15.679742123926786
49,15.664536284072778
50,15.646292770107458
51,15.572466118364048
52,15.594925011997077
53,15.58447463543315
54,15.565967666897595
55,15.548146141641237
56,15.52990682150201
57,15.526688894009919
58,15.513683503188233
59,15.50167203510668
60,15.532729785690321
61,15.497014170481684
62,15.517339544998734
63,15.53084622920683
64,15.536520073448
65,15.567868832698501
66,15.615616745964903
67,15.643328453597498
68,15.653374056091558
69,15.669314127568718
70,15.686387432186883
71,15.692097776718683
72,15.702019167400184
73,15.700511864646419
74,15.69054161222422
75,15.70358708936513
76,15.681453264750967
77,15.686156180922602
78,15.718085447072447
79,15.730974033650405
80,15.701472534308252
81,15.712042790035493
82,15.707574851670351
83,15.716316321136727
84,15.723983260200622
85,15.714898476435149
86,15.671889950897203
87,15.649591454985124
88,15.619380093881666
89,15.612059888732912
90,15.580248035554018
91,15.550670836466946
92,15.548360726956865
93,15.55171657318192
94,15.50935976034739
95,15.499320529475114
96,15.494061034108093
97,15.484943937096268
98,15.455322587812095
99,15.433888838262934
100,15.417531751750442


==> csv/AdultM/DT_D.csv <==
i,j
0,0.0
1,53.13242326721975
2,53.13242326721975
3,56.49355906505465
4,58.94073407583399
5,61.150172868398485
6,62.90190753242249
7,64.25342440127515
8,65.49028622317591
9,66.64018210521967
10,67.57669188903418
11,68.37334422615587
12,69.11932544774163
13,69.80005593612692
14,70.32886962451198
15,71.00194672451306
16,71.55585854292167
17,72.10359178032988
18,72.63198756503243
19,73.08256732933054
20,73.52684174016505
21,73.90275485438839
22,74.3071047734338
23,74.65123973632787
24,75.07068216397874
25,75.47736227414396
26,75.86584896876683
27,76.25106844093735
28,76.59939474763031
29,76.92816347333608
30,77.25790889351596
31,77.55531206165406
32,77.86561522886888
33,78.15361206637667
34,78.43175153741869
35,78.68444619497116
36,78.91305164970518
37,79.16522021886291
38,79.40437221814042
39,79.64746583474938
40,79.87490377131182
41,80.05916073724926
42,80.25555370507676
43,80.41555532598926
44,80.54787496409178
45,80.67093288383366
46,80.78916351974496
47,80.93126976054232
48,81.04677960299317
49,81.15747653534218
50,81.23527597604301
51,81.33379333439731
52,81.41703022084008
53,81.49933915538666
54,81.58038036081908
55,81.65764996426346
56,81.72547905765312
57,81.79402847642861
58,81.8478494659555
59,81.9039244308947
60,81.95377765818426
61,81.97969125954666
62,81.99639678901373
63,82.01447020905081
64,82.02354673907139
65,82.05315898832535
66,82.07902223871056
67,82.08997553964892
68,82.10956846434456
69,82.11392868078144
70,82.12155585533802
71,82.12999945588105
72,82.15417307655159
73,82.18274033062033
74,82.18874859570042
75,82.22092145523663
76,82.24225986870601
77,82.24430380678113
78,82.25875769745679
79,82.25293944220061
80,82.27093000779482
81,82.29722692956301
82,82.31026142893901
83,82.3229544526655
84,82.3111222870996
85,82.33457901621966
86,82.35746109283527
87,82.34932579461787
88,82.3794444536407
89,82.39717261598233
90,82.41331672697987
91,82.43230266516069
92,82.46537804494817
93,82.46507231896425
94,82.48157260455656
95,82.50451417642635
96,82.52448391995758
97,82.53209964113421
98,82.55680031527854
99,82.57450524631746
100,82.60298917428575


==> csv/AdultM/LGB_D.csv <==
i,j
0,0.0
1,90.40730898908113
2,90.40730898908113
3,91.25628607348591
4,91.73771834580654
5,92.26980827475452
6,92.50508600491008
7,92.82901880107005
8,92.91181945090372
9,93.13212540716204
10,93.3703036998905
11,93.58151894393609
12,93.71958917132582
13,93.77251319122605
14,93.83030678675686
15,93.92415280872711
16,93.9599596167358
17,94.00186260643054
18,94.0432562532955
19,94.1030281095378
20,94.15716236416172
21,94.22154837418915
22,94.26041352022466
23,94.28890741808266
24,94.35850992727109
25,94.40194796845093
26,94.42010972055218
27,94.44482541859227
28,94.48743631910916
29,94.54512706848155
30,94.57917792346299
31,94.59174333771102
32,94.59723504937242
33,94.60120935481613
34,94.60304225176223
35,94.59463229831334
36,94.58222918860206
37,94.59227035195146
38,94.60159885583792
39,94.6143914990589
40,94.6221945283272
41,94.6441725241396
42,94.65193481439083
43,94.68051235580248
44,94.69333463572956
45,94.71169781130021
46,94.72089198747496
47,94.73132005058267
48,94.74370267966327
49,94.75765877097339
50,94.77078865147598
51,94.78552488713375
52,94.80029671163007
53,94.81715163943117
54,94.82095742397931
55,94.81174321071947
56,94.82667321249235
57,94.83771266520976
58,94.8532021378636
59,94.88068776343619
60,94.90649828900284
61,94.91484513400431
62,94.92754152695835
63,94.95468404645865
64,94.96067575743163
65,94.96833970869348
66,94.96410564119708
67,94.9562031250245
68,94.96405764764006
69,94.96412610132032
70,94.96237673208074
71,94.96747977434987
72,94.97252760519429
73,94.97108366509357
74,94.9708809192174
75,94.97881153053872
76,94.96790102291308
77,94.96708834489297
78,94.96312219696007
79,94.9557245761986
80,94.94248676777573
81,94.93232113263173
82,94.93462765773235
83,94.92938969334593
84,94.91786277631843
85,94.92607740849964
86,94.91987273222082
87,94.90718240377271
88,94.9025609345122
89,94.89605087822709
90,94.89313675066528
91,94.89119219510543
92,94.88419589439225
93,94.87966703686921
94,94.87793004454066
95,94.8726978927619
96,94.8755552948853
97,94.87600481931884
98,94.87295739432268
99,94.87099408595348
100,94.89678767929941


==> csv/AdultM/LR_D.csv <==
i,j
0,0.0
1,93.53818346136043
2,93.53818346136043
3,94.12562132850908
4,94.39674649796241
5,94.66787166741551
6,94.83054676908719
7,95.00677812923195
8,95.15847911690256
9,95.28355173971553
10,95.37078877340566
11,95.44509715318176
12,95.49767900422732
13,95.52266907666399
14,95.57509819597016
15,95.63294816344502
16,95.61680976050175
17,95.6337550835926
18,95.6654180185278
19,95.68280090563272
20,95.70141466811369
21,95.73107506891459
22,95.74284816022532
23,95.78553927413398
24,95.79055494951992
25,95.84168279062355
26,95.85980038636488
27,95.86957239347265
28,95.87527332388775
29,95.88425775693551
30,95.91087379669834
31,95.94625919040146
32,95.9458354248464
33,95.96238346772904
34,95.96834336565962
35,95.98059790609956
36,95.99473433155548
37,96.00055414533556
38,96.01129491488656
39,96.02231834525404
40,96.02466588950787
41,96.02802574475544
42,96.04035499984586
43,96.0370346381342
44,96.04858093035122
45,96.05930773478306
46,96.06812567456569
47,96.08638360136665
48,96.10812008202909
49,96.12236102812841
50,96.13694290557562
51,96.15546026074969
52,96.1646453587722
53,96.18452474127625
54,96.19512800967782
55,96.20199134012023
56,96.2233937405174
57,96.23054564264889
58,96.23404809223206
59,96.24288343489313
60,96.24529215193874
61,96.24536120200456
62,96.24024253407235
63,96.2440349576709
64,96.24770698686771
65,96.25338243053878
66,96.26096882340039
67,96.2614787303823
68,96.26669450129903
69,96.27973113687906
70,96.28060184811643
71,96.28338429024558
72,96.28736124184165
73,96.29750376814965
74,96.30736841702412
75,96.30658553511753
76,96.31486103571085
77,96.31518931434962
78,96.30964055611175
79,96.30688381563607
80,96.30958858158299
81,96.31448510479089
82,96.32053652785478
83,96.32352690987594
84,96.32481195034408
85,96.33036996873027
86,96.33526559223579
87,96.33216581840446
88,96.33381187563238
89,96.33644751174465
90,96.34410117044328
91,96.34656391136903
92,96.34797939362973
93,96.34606684562728
94,96.35231610620819
95,96.35245891325233
96,96.36102408889082
97,96.36927577255565
98,96.37294121282505
99,96.37927070329434
100,96.3621441708991


==> csv/AdultM/MLP_D.csv <==
i,j
0,0.0
1,91.7342671708845
2,91.7342671708845
3,92.95854361347155
4,93.28769341943291
5,93.38319518141579
6,93.56244745811742
7,93.79083399334051
8,94.06110246327148
9,94.17975792892008
10,94.3021402396189
11,94.5079782561062
12,94.62491826136018
13,94.71590330582072
14,94.84649558278696
15,94.98575021788596
16,95.08094039712
17,95.18481774556747
18,95.2366032223377
19,95.31303170728191
20,95.32690100053473
21,95.40859335086397
22,95.46059894940953
23,95.49005921796471
24,95.52642598641964
25,95.53617043706296
26,95.53914657122561
27,95.54430188725249
28,95.54353017947103
29,95.54349420045385
30,95.55031287671375
31,95.55794744054838
32,95.55995243556362
33,95.58058923097197
34,95.59952171992828
35,95.63939778639723
36,95.67341744924698
37,95.6811993484227
38,95.69223903813565
39,95.71415927232744
40,95.72898773663673
41,95.74936966640328
42,95.73546119134896
43,95.77004655671604
44,95.78862133317557
45,95.79391668568752
46,95.7960730887333
47,95.7924547776943
48,95.78661586221004
49,95.79533972688178
50,95.78326379788825
51,95.77621687665142
52,95.76469597091354
53,95.76767374661775
54,95.76524894528322
55,95.75278163472463
56,95.75027037334469
57,95.73557494957349
58,95.74364964995989
59,95.74902883454222
60,95.74880454556167
61,95.74858773288167
62,95.74297843756833
63,95.74191867657102
64,95.73136513651266
65,95.72448016906918
66,95.70633230607449
67,95.70135507771275
68,95.69593738542905
69,95.68627553672111
70,95.68797946819817
71,95.68417103638268
72,95.66199016269721
73,95.65191884289789
74,95.63145862640481
75,95.61971782212048
76,95.59983339775523
77,95.59048312492025
78,95.58376200882226
79,95.57155963804672
80,95.55561749728014
81,95.54650479938333
82,95.54012082875448
83,95.52946085036076
84,95.5120064246899
85,95.49934245017624
86,95.48611185093306
87,95.47060919000796
88,95.45713682638664
89,95.4497397387705
90,95.43799747831754
91,95.41887909458312
92,95.41252018835964
93,95.40413959482572
94,95.4029640689465
95,95.39151869629059
96,95.3791394890525
97,95.36954179708779
98,95.37175013682852
99,95.35919186223994
100,95.3625356747731


==> csv/AdultM/RF_D.csv <==
i,j
0,0.0
1,89.27338319362897
2,89.27338319362897
3,89.9919880358507
4,90.42149814035304
5,90.66055445408828
6,90.79331531731508
7,90.94758319076885
8,91.07166096408487
9,91.27432034624081
10,91.49368199513897
11,91.69785661782794
12,91.82063524260576
13,92.00658139474201
14,92.13320307040186
15,92.21491340815336
16,92.31953147700594
17,92.334649182114
18,92.36632039533855
19,92.40257300536298
20,92.45116128518187
21,92.52948686350166
22,92.5560589085325
23,92.53147894896077
24,92.54251808009934
25,92.55791891533183
26,92.59644783534894
27,92.62376529989284
28,92.65213031297533
29,92.67724367452747
30,92.70446960949812
31,92.72517896657921
32,92.73434555383827
33,92.77733837388712
34,92.79485249699678
35,92.79757289747363
36,92.80040996661286
37,92.81555914065787
38,92.8255360518602
39,92.83869958528179
40,92.85480461613795
41,92.86962818524209
42,92.89014432476229
43,92.89727105410317
44,92.90191647176206
45,92.91741906888132
46,92.9322326616834
47,92.95392308229552
48,92.9647339462172
49,92.97916501567936
50,93.00671915617141
51,93.00326440281154
52,93.00642931539795
53,92.9986039742465
54,92.9957674425523
55,92.9936714530806
56,92.98669592269245
57,93.00675699184778
58,93.00441142720051
59,93.00306682383474
60,93.013818155126
61,93.01682500352887
62,93.0275608491538
63,93.03134019014746
64,93.0467694973714
65,93.05744244762917
66,93.06749394698036
67,93.08210705623856
68,93.09875913953483
69,93.106750291486
70,93.12531107895339
71,93.12406257474396
72,93.13541369354839
73,93.14725681915152
74,93.17432463775825
75,93.19981104465741
76,93.21194844133578
77,93.2220358899058
78,93.23198501779105
79,93.23987076461674
80,93.24028234603814
81,93.25103621160163
82,93.26200699800253
83,93.26159892822204
84,93.27282104396417
85,93.30428319970224
86,93.31688821116016
87,93.33532003385189
88,93.33287936200806
89,93.33808677901868
90,93.35456563034793
91,93.35719307943296
92,93.35429561273592
93,93.36206078683128
94,93.36195132618073
95,93.37008964137351
96,93.37118194805831
97,93.36864103195252
98,93.36916589480073
99,93.3823729086486
100,93.41348076480402


==> csv/AdultM/SVM_D.csv <==
i,j
0,0.0
1,90.81410562390789
2,90.81410562390789
3,91.42404096111251
4,92.33570166973632
5,92.55955467491349
6,92.94738721784697
7,93.0986459617475
8,93.30598046232475
9,93.51871804204909
10,93.66313381233901
11,93.81697990748374
12,93.92809077578474
13,94.0555786398682
14,94.10845302470273
15,94.20937333357072
16,94.27048714012363
17,94.32075734109473
18,94.31538863832549
19,94.32707500341932
20,94.3626809801846
21,94.38959935165148
22,94.41697274507695
23,94.47345072930676
24,94.50473590139649
25,94.5154926288491
26,94.53501646617384
27,94.53967216630804
28,94.55173754950587
29,94.53737844144659
30,94.5597164295937
31,94.6008374455818
32,94.62529243262301
33,94.63402033975889
34,94.6410329813638
35,94.64484750985086
36,94.65825067539562
37,94.64841727438933
38,94.64113591790465
39,94.64619454288741
40,94.65261919233396
41,94.67768360902413
42,94.68726493118346
43,94.71378663517244
44,94.74816696639519
45,94.75486172875668
46,94.78259190705474
47,94.7863585077097
48,94.78391947241859
49,94.80058727645502
50,94.81109573116683
51,94.81984526258094
52,94.83366936332108
53,94.83488256539749
54,94.84632875244196
55,94.8636416418647
56,94.87947083462
57,94.88133094193641
58,94.90079176092681
59,94.90719295592488
60,94.91283353676238
61,94.92316471098322
62,94.93834085545048
63,94.95435951840466
64,94.96535962557552
65,94.9857632605049
66,94.98639886158819
67,94.99258301430459
68,95.0048325010557
69,95.02026128528205
70,95.02705841887565
71,95.02841169708823
72,95.02693803504171
73,95.03730549555037
74,95.04198478686267
75,95.05993357841976
76,95.07597929966154
77,95.08282294300611
78,95.10041127644268
79,95.1143074304366
80,95.1231010843379
81,95.13404266095702
82,95.14028332786755
83,95.15286754533523
84,95.1666760516323
85,95.18161402051965
86,95.18695084548636
87,95.18880978816301
88,95.19335190630309
89,95.2019666536853
90,95.21265234217414
91,95.22599660335834
92,95.23492335111307
93,95.24601693514064
94,95.26616359189151
95,95.27739249970946
96,95.32201114980545
97,95.45960631356668
98,95.61755045106078
99,95.89109867247171
100,96.24037533191184


==> csv/AdultM/XGB_D.csv <==
i,j
0,0.0
1,90.42140644351598
2,90.42140644351598
3,92.10076016437529
4,92.31425822058021
5,92.68774598925263
6,92.90729255898262
7,93.17920977305702
8,93.47556206072505
9,93.75454212069816
10,93.8611489853988
11,94.00986445376132
12,94.12229967925767
13,94.1892738830653
14,94.24311527379574
15,94.2250671261923
16,94.24937076516858
17,94.30162831607488
18,94.34907500554425
19,94.37499615177879
20,94.38131181897799
21,94.42422763211454
22,94.47173393505136
23,94.53785569323016
24,94.58741189050778
25,94.60451504298172
26,94.62087820745334
27,94.63315357755016
28,94.6172007572445
29,94.64593858712047
30,94.64550704017537
31,94.68914040633763
32,94.69723387161604
33,94.71555250364632
34,94.70998339720151
35,94.72921948180965
36,94.730437600125
37,94.7476005464827
38,94.7608985879765
39,94.76981018525812
40,94.77606105626997
41,94.7889208785911
42,94.80290698823805
43,94.8206054453239
44,94.84546658502944
45,94.8602381698829
46,94.86672230059469
47,94.87147815448722
48,94.88195756128333
49,94.89123411441244
50,94.89491186462135
51,94.89945902217123
52,94.9022478563399
53,94.92248362881372
54,94.92860001193498
55,94.9328675654989
56,94.94163063051427
57,94.95098833369487
58,94.97833742457132
59,94.98725257791622
60,95.00020091651672
61,95.01634016340894
62,95.018076713877
63,95.02410943920214
64,95.02310943838037
65,95.0264925421822
66,95.03583644485212
67,95.05010011208931
68,95.04505899105929
69,95.0560632363452
70,95.05395048683162
71,95.05825587304278
72,95.05760346997018
73,95.06042425009885
74,95.06067142101676
75,95.06081699471568
76,95.05743240659403
77,95.04982523313242
78,95.0314033773245
79,95.02122572751036
80,95.01075128383337
81,95.00520303345255
82,94.99951115398035
83,94.98372319674533
84,94.97192519331594
85,94.96850048378994
86,94.96600220772538
87,94.95347647824327
88,94.95070485209429
89,94.94427251674495
90,94.93853716609398
91,94.9387099257505
92,94.93735768082794
93,94.94530993949529
94,94.94320040429385
95,94.94324148171872
96,94.95111994965639
97,94.95100451090924
98,94.94306998885791
99,94.9338679183024
100,94.93852077645974


==> csv/AdultM/lferm_D.csv <==
i,j
0,0.0
1,77.32765909474885
2,77.32765909474885
3,78.46050266488454
4,79.86164085284463
5,80.60422655618456
6,81.40373522724674
7,81.65357186846562
8,82.08237487731057
9,82.28781103407312
10,82.58723776479032
11,82.86746957768568
12,83.1361754629863
13,83.17205437498492
14,83.36646678199612
15,83.49895945451026
16,83.5247209330926
17,83.67778224013058
18,83.77795719305864
19,83.8271813703446
20,83.85771419887773
21,83.97192942900308
22,84.05123963294118
23,84.0778864116016
24,84.16647265116188
25,84.23477109937477
26,84.30539428442303
27,84.35526355725024
28,84.4080033161167
29,84.44116869451867
30,84.44580933702589
31,84.47167369161255
32,84.52498404460927
33,84.57274697968552
34,84.60662560064817
35,84.64631611056852
36,84.7087680496131
37,84.77045655560623
38,84.81780636393898
39,84.89923067819926
40,84.9767018018487
41,85.08481452253979
42,85.1449171754525
43,85.19246661769179
44,85.23986540760659
45,85.30441954064867
46,85.35961269876677
47,85.4172129734654
48,85.48121492827299
49,85.57315120133569
50,85.64941618381006
51,85.72599189573124
52,85.78794317017523
53,85.82028470436342
54,85.87778230364695
55,85.94921252600233
56,86.00855121304579
57,86.05455158125874
58,86.09101855779676
59,86.14728562385557
60,86.18094679129808
61,86.2370826522334
62,86.26584566493645
63,86.31252021570876
64,86.34226341457978
65,86.37743501790825
66,86.40349482606958
67,86.42273305172512
68,86.4502431943357
69,86.48124216899862
70,86.52724327074306
71,86.55562086924115
72,86.58257589048958
73,86.59551165222662
74,86.61051411408235
75,86.63228642090748
76,86.64439392325895
77,86.67364574278426
78,86.6938674187378
79,86.71197835393393
80,86.72212673195125
81,86.75414529432365
82,86.77925568086529
83,86.79555372860224
84,86.80239323412954
85,86.80980765565492
86,86.84109700471907
87,86.86908760521119
88,86.89409261386058
89,86.90163642512327
90,86.91388350379647
91,86.9234979864555
92,86.93047134115454
93,86.94710483943683
94,86.95481654015481
95,86.97921517959013
96,86.98894192623858
97,86.99616015527587
98,87.00934497674706
99,87.02478763144876
100,87.03593184103332


==> csv/AdultM/zafar_D.csv <==
i,j
0,0.0
1,47.71731288388036
2,47.71731288388036
3,48.402868318120774
4,48.22733601225551
5,47.8486008439235
6,47.92073696807535
7,47.813490814658124
8,47.526440329311185
9,47.3244525297402
10,47.37818948806567
11,47.17584772523239
12,47.08143016149907
13,46.855850494072094
14,46.7585884121399
15,46.755235385525346
16,46.88884464454145
17,46.86359325459114
18,46.8893181513924
19,47.00419988263198
20,46.93160766863273
21,46.887287172206925
22,46.72301296247113
23,46.642369903619155
24,46.533889881282505
25,46.49440273344274
26,46.43721834370419
27,46.277072969739166
28,46.11251575015317
29,46.06681655712984
30,46.036590024777645
31,45.891024035383204
32,45.81653711383412
33,45.68920693080403
34,45.6673497293004
35,45.57831809610765
36,45.431182048864265
37,45.265521975047186
38,45.1687257356446
39,45.049063336305
40,44.98593814783009
41,44.860044251480645
42,44.73958660498998
43,44.56714604497715
44,44.421480865556745
45,44.30339531888211
46,44.21416927553561
47,44.11045082785415
48,43.99038874336276
49,43.85520966467662
50,43.773446463125474
51,43.66684435766719
52,43.58222750803526
53,43.43975402229568
54,43.38329645608739
55,43.297269037575376
56,43.18284871177853
57,43.14098779375844
58,43.04493156041837
59,42.95402210263363
60,42.83181363439603
61,42.72993857885649
62,42.60907737448068
63,42.515792089234736
64,42.452298597410106
65,42.33019805053598
66,42.202642177912864
67,42.115172638257405
68,42.016179690751414
69,41.91790392369603
70,41.825553045789434
71,41.72901143553112
72,41.68082571166118
73,41.58125991483592
74,41.48316529524264
75,41.38830917030709
76,41.284905755974734
77,41.180792481585094
78,41.04212978304919
79,40.93023846878873
80,40.809934935066174
81,40.65587782566067
82,40.59064166538578
83,40.45485110794142
84,40.364515202382584
85,40.26161177054456
86,40.14175737282182
87,40.02003019203514
88,39.91897378906292
89,39.829709302969796
90,39.729807685992526
91,39.63840356885281
92,39.54683454172765
93,39.494731587455576
94,39.41352853515059
95,39.28832886236111
96,39.17079936274489
97,39.068292575013146
98,38.9795989939381
99,38.85733675747777
100,38.768177079105676


==> csv/Crime/Adv_D.csv <==
i,j
0,0.0
1,48.35858585852367
2,48.35858585852367
3,53.34595959588798
4,53.49326599320496
5,55.082070707010374
6,58.18181818175128
7,60.16414141407198
8,61.2193362192647
9,61.347853535280755
10,61.7003367002637
11,61.86868686861333
12,62.21303948569346
13,62.22643097635904
14,63.04390054382749
15,63.230519480446574
16,63.72053872046445
17,64.14930555548014
18,64.48306595357862
19,64.54826038151839
20,64.92557150444279
21,65.77651515143725
22,65.91510341502533
23,66.74701561057257
24,67.40777338595342
25,67.71359427601269
26,67.7424242423429
27,68.07498057489822
28,67.99476243912474
29,68.07810245302018
30,68.34726576097609
31,68.73737373729035
32,68.62984685557052
33,69.04592803021924
34,69.02739516367524
35,69.22905525838313
36,69.14862914854517
37,69.37429854088083
38,69.52634452625969
39,69.55409356716635
40,69.76495726487155
41,69.69696969688432
42,69.9217787631564
43,69.97655122646503
44,70.1403570588754
45,70.3397612487654
46,70.32267115591806
47,70.40239350013329
48,70.6425961744243
49,70.92539983156264
50,71.11678004526388
51,71.14646464637715
52,71.13042186562846
53,71.27525252516483
54,71.09538784058353
55,71.31266367368706
56,71.52662993563268
57,71.55032467523658
58,71.62635123152613
59,71.87608847082731
60,71.88837527811712
61,72.09806397297496
62,72.2015234309425
63,72.3912512218071
64,72.2803431135875
65,72.29324494940596
66,72.4553224552332
67,72.53213957750467
68,72.36356098287494
69,72.45246583472967
70,72.49853608540354
71,72.41341991333115
72,72.54054630806303
73,72.49929854087651
74,72.46609934957243
75,72.47133497124646
76,72.61616161607269
77,72.71398192441913
78,72.82401941483933
79,72.97332297323346
80,72.9925840684439
81,72.90404040395103
82,73.01253273466531
83,73.05832717409125
84,73.14257028103476
85,73.28042328033324
86,73.27540106942865
87,73.35418134827725
88,73.47904330653915
89,73.47193526161766
90,73.4621495856549
91,73.50729517387148
92,73.68603618594557
93,73.66463548519705
94,73.76588465289062
95,73.8649795829737
96,73.94736842096144
97,73.88731060596965
98,73.91960845559989
99,74.03885796733822
100,74.08555249455215


==> csv/Crime/DT_D.csv <==
i,j
0,0.0
1,47.15492957742946
2,47.15492957742946
3,53.85915492951715
4,51.07981220651809
5,52.859154929521154
6,53.6450704224783
7,55.774647887262674
8,56.12072434601517
9,57.40845070416133
10,58.09702660400315
11,58.011267605570744
12,59.2676056337363
13,60.45070422528338
14,61.23510292517344
15,61.92354124741395
16,62.25352112669013
17,61.9119718309162
18,62.203811101836195
19,62.985915492886846
20,63.37731653069115
21,64.16338028161637
22,64.41582830307826
23,64.6888604352642
24,65.19289650941569
25,65.59624413137857
26,65.78929577457016
27,66.34669555788402
28,66.25352112668182
29,66.61167002004134
30,66.79941719273224
31,67.02910798114075
32,67.50204452513479
33,67.73943661963715
34,67.99829278694352
35,68.20049710016647
36,68.2832997987111
37,68.42723004686638
38,68.27103159489397
39,68.73535952549214
40,68.8566269410513
41,69.08309859146652
42,69.02919958768825
43,69.10127431245935
44,69.17523747125722
45,69.04865556969993
46,69.33959311415828
47,69.36803429262997
48,69.51033862742639
49,69.450704225269
50,69.23023857422066
51,69.23943661963635
52,69.40513670248599
53,69.48754062830339
54,69.64230667012731
55,69.89149713085045
56,70.05480153640787
57,69.95171026148624
58,70.20706696309878
59,70.31180184547209
60,70.39293387434897
61,70.51830985907083
62,70.32371276833034
63,70.44252612440523
64,70.6246367090597
65,70.65052816893014
66,70.67562296849677
67,70.7067861714913
68,70.73365566525193
69,70.79784589883953
70,70.80220453145387
71,70.89738430575142
72,71.032731600789
73,71.14788732385973
74,71.10553733350679
75,71.16254282443094
76,71.30591549287374
77,71.38991845803291
78,71.49295774639461
79,71.6114120620319
80,71.67052950606629
81,71.710563380197
82,71.81637975995672
83,71.8708347646005
84,71.97217037154185
85,72.05700871889482
86,72.13985086983952
87,72.22600720594103
88,72.22923749384344
89,72.30729833538153
90,72.28042411765466
91,72.38748043809893
92,72.3733168239355
93,72.41824862208225
94,72.56338028160421
95,72.64788732385753
96,72.70333580421334
97,72.71596244122854
98,72.75504573826157
99,72.72147168718051
100,72.80239009807872


==> csv/Crime/LGB_D.csv <==
i,j
0,0.0
1,49.637681159377074
2,49.637681159377074
3,56.06884057964513
4,60.92995169074949
5,61.53381642505461
6,65.33816425113241
7,66.91827697254689
8,67.8485162180019
9,68.52355072455859
10,68.25684380024583
11,69.2089371979882
12,69.86166007896956
13,70.37540257640786
14,70.04830917866448
15,70.38906142158982
16,71.15942028977253
17,70.39930555547627
18,70.89371980668372
19,70.88030059036566
20,71.23379099915655
21,71.27415458929102
22,71.22728318372492
23,71.7693236714166
24,71.83364839311398
25,72.31280193228494
26,72.69082125595571
27,72.49860646591537
28,72.84845231696777
29,73.22291235326246
30,73.46326836573232
31,73.13204508848284
32,73.21957300911093
33,73.62243357479466
34,73.78495095877902
35,73.77450980383648
36,73.71463077976375
37,73.71175523340945
38,73.70413892144524
39,73.95753877438659
40,73.57859531764099
41,73.77868357479446
42,74.01172381280483
43,74.16752933048664
44,73.90742613181061
45,74.01871980667858
46,74.06333870093523
47,74.26486032337621
48,74.24324185416515
49,74.25523349427874
50,74.46884550913234
51,74.4480676327643
52,74.4790186605185
53,74.70271274610454
54,74.99658189764325
55,75.12189121479892
56,75.4227053139215
57,75.560731538904
58,75.6208153232439
59,75.77461269356435
60,75.77888315720273
61,75.78301127205316
62,75.88401837323808
63,75.93404238731941
64,76.04861590359901
65,76.13790760860618
66,76.24581939790363
67,76.13453374314021
68,76.26000432610572
69,76.25657146907808
70,76.21035496735496
71,76.26984126975223
72,76.40845070413587
73,76.44424315611012
74,76.57418436891295
75,76.50802976880996
76,76.55716586142435
77,76.64394228315479
78,76.65160926021568
79,76.75275610049269
80,76.85363541848785
81,76.91500603855738
82,76.93833124580982
83,76.9441498761916
84,77.05022990503795
85,77.08980331253946
86,77.29397556114853
87,77.32768790014559
88,77.28080404233305
89,77.36330698278185
90,77.475166910836
91,77.48993558767117
92,77.55215798684995
93,77.64322096189198
94,77.74920783326819
95,77.82146160952949
96,77.98182049317047
97,77.95956622374112
98,78.05792121112394
99,78.16659272395424
100,78.21695212990358


==> csv/Crime/LR_D.csv <==
i,j
0,0.0
1,62.49999999991319
2,62.49999999991319
3,62.59920634913548
4,64.94708994702113
5,68.1547619046833
6,69.80158730150322
7,69.77513227505142
8,71.51360544209129
9,72.81746031737123
10,72.90564373888652
11,72.97619047609875
12,73.53896103886764
13,73.44576719567588
14,73.73321123311993
15,74.0787981858496
16,74.2328042327118
17,74.33035714276495
18,74.46311858067445
19,74.87874779532206
20,74.82247284869739
21,74.70238095229084
22,75.17951625085337
23,75.42388167378934
24,75.80227743261953
25,75.97552910043629
26,76.02380952371682
27,76.19810744801396
28,76.20517342730173
29,76.6581632652111
30,76.7446633824989
31,76.89814814805261
32,77.15053763431231
33,77.15153769831659
34,76.92400192390676
35,76.80905695602088
36,77.11451247155966
37,77.34788359778777
38,77.50965250955618
39,77.84565580608498
40,77.97110297100575
41,77.9166666665697
42,77.85036778929583
43,78.04705215409805
44,78.02694721289694
45,78.24224386714651
46,78.3730158729184
47,78.37732919244927
48,78.51232691648448
49,78.43088624328935
50,78.61597019750546
51,78.76587301577514
52,78.93713040762032
53,78.99496336986476
54,79.03938304871846
55,79.11890064657953
56,79.27128427118494
57,79.49263038538771
58,79.65747702579785
59,79.75848385321119
60,79.7719935430795
61,79.9470899469891
62,79.97007546177794
63,80.00512032760048
64,80.05794910546737
65,80.25173611101019
66,80.31135531125439
67,80.3481240980232
68,80.45486851446884
69,80.57889822585554
70,80.63031976065305
71,80.70011337858325
72,80.72881734843416
73,80.74845679002222
74,80.77571211122738
75,80.81027456017318
76,80.70899470889395
77,80.69131161226375
78,80.7462378889948
79,80.78958078948051
80,80.90214988939131
81,81.08878968243889
82,81.03321575533751
83,80.99593495924945
84,81.07429718865464
85,81.18386243376176
86,81.27450980382058
87,81.33997785150477
88,81.2921912058834
89,81.28607503597438
90,81.35589441759123
91,81.29629629619583
92,81.28161521008626
93,81.36430296746322
94,81.47508107175439
95,81.52440054025689
96,81.56015037583892
97,81.63649140201522
98,81.69080346905271
99,81.75008098467347
100,81.69793169783053


==> csv/Crime/MLP_D.csv <==
i,j
0,0.0
1,58.90410958896041
2,58.90410958896041
3,57.75054073534152
4,63.614515741334806
5,62.20259552985597
6,63.82119682762281
7,65.77745734191889
8,65.44443300024567
9,66.3662581109657
10,67.51582151719376
11,68.29848594080651
12,67.7328439404159
13,68.59528959377415
14,69.00892906653186
15,69.39437635176394
16,68.99783705832674
17,68.65086517656924
18,68.57373086213684
19,69.10197869094674
20,69.52529123811661
21,69.57462148514918
22,68.21505819336456
23,68.1850953659979
24,68.43672612137298
25,68.4661139148604
26,68.96034607059032
27,69.73268260211715
28,69.94045234845807
29,70.37799979393479
30,70.32792183569542
31,70.90603220372527
32,71.09333209286379
33,70.86112112465818
34,70.8854951824681
35,71.01658255219911
36,71.03512205163301
37,71.12272690852384
38,71.13154971835591
39,71.18164914803292
40,71.3345534541647
41,71.14275414556778
42,71.18891448460475
43,71.28780856243131
44,71.57324659203762
45,71.87684341606399
46,71.75038051743144
47,71.98206952752827
48,71.97073125826827
49,72.32636385476866
50,72.52769889491228
51,72.80317231427193
52,72.93354255898055
53,73.03671454709234
54,73.06253485865255
55,72.98993297543802
56,73.16117192100978
57,73.22844783183271
58,73.38569928779715
59,73.67923824669697
60,73.8467366465072
61,73.98582071609552
62,74.16525819368736
63,74.06214387042428
64,74.23810668215204
65,74.40857065601341
66,74.48616271968103
67,74.52316969252067
68,74.63762657504734
69,74.82929725595234
70,74.85972226567917
71,74.93150684923464
72,74.88550626026499
73,74.91688696619431
74,74.96617317351863
75,74.94008067179654
76,75.07329968749522
77,75.1157363487228
78,75.2282324740067
79,75.1677666240677
80,75.17545380697163
81,75.13428262429028
82,75.20984093915415
83,75.32839784049617
84,75.49361107001175
85,75.46692072639445
86,75.50023325832852
87,75.54869971991187
88,75.63002925349862
89,75.72261912556775
90,75.64624968601072
91,75.75182247849142
92,75.92796532947153
93,75.99605028047519
94,76.0378631066482
95,76.16162235951998
96,76.24179410305742
97,76.3751201633411
98,76.31244471855086
99,76.33491752857455
100,76.40791476399804


==> csv/Crime/RF_D.csv <==
i,j
0,0.0
1,44.263285024105976
2,44.263285024105976
3,42.783816425080644
4,45.471014492716186
5,46.76932367146479
6,50.15700483087652
7,51.42914653780076
8,51.94099378877898
9,54.27989130430139
10,55.48174986575793
11,57.15579710139431
12,58.38274044790015
13,58.94223027369264
14,58.867521367462366
15,59.92063492057284
16,60.080515297843725
17,60.18644323665389
18,60.72037510650197
19,61.35936661292531
20,61.76582761244475
21,61.49758454099924
22,61.8673798020979
23,61.8000658760898
24,62.36609955885194
25,62.41445249591005
26,62.79951690814748
27,63.24786324779814
28,63.6316872427319
29,64.08083160793808
30,64.54689321998829
31,64.36795491136563
32,64.88429172503666
33,65.31929347819185
34,65.51749377829414
35,65.63299232729571
36,65.32953761207722
37,65.27442297362981
38,65.60255908075109
39,65.58924485118946
40,65.61222593824351
41,65.52083333326455
42,66.02303523028226
43,65.89745801695344
44,66.10071902026485
45,66.06554677199922
46,66.41841116471772
47,66.29909682832714
48,66.39171548970225
49,66.48047504018675
50,66.52987281862208
51,66.49396135258677
52,66.51747655576949
53,66.73053697503154
54,66.91277003000799
55,67.13633923771667
56,67.3517786560542
57,67.4603174602449
58,67.64132553598917
59,67.54018823914124
60,67.78432817482236
61,67.94786634453189
62,67.94369208830854
63,67.89192769199482
64,67.91369526869441
65,67.81778381635243
66,67.81308063909518
67,67.91922851698189
68,68.14658591095143
69,68.30864592206325
70,68.38024224595303
71,68.44461697715228
72,68.51483295903373
73,68.58058239391454
74,68.60399708814046
75,68.54680767716972
76,68.63043478253567
77,68.6522692600339
78,68.69157412628407
79,68.84135389562869
80,68.85968935356256
81,68.95153985499941
82,69.00682889000845
83,69.09243548949892
84,69.12359583253256
85,69.29275937420736
86,69.39045183283308
87,69.3524603976344
88,69.54300627456632
89,69.63658322346524
90,69.5794658849609
91,69.71484165317305
92,69.82998885165347
93,69.86714975837955
94,69.93338008407686
95,69.98342584019674
96,70.0635647087988
97,70.18543679541605
98,70.30479605550507
99,70.24795425409032
100,70.2343483139835


==> csv/Crime/SVM_D.csv <==
i,j
0,0.0
1,56.10730593600785
2,56.10730593600785
3,58.10502283099393
4,62.48097412473966
5,65.33961187207119
6,64.84018264833165
7,66.11491628607801
8,67.22928897579051
9,66.33847031956421
10,67.4911212581702
11,67.72260273965071
12,68.66438356156566
13,68.64535768637506
14,69.37126800132427
15,69.69178082183733
16,69.6004566209255
17,69.52054794512773
18,70.42371743209898
19,70.38305428708556
20,70.63806777209179
21,69.90296803645373
22,70.15927375508744
23,70.8281444582035
24,70.77873734357976
25,71.19720319626845
26,71.85616438348143
27,71.45679662795044
28,71.75291730078233
29,72.12369536847748
30,72.51810738458175
31,72.97564687967358
32,73.27294152296818
33,73.24486301361577
34,73.34993773341583
35,73.44379532626658
36,73.57305936064743
37,73.42877980712166
38,73.59157102299442
39,73.56104301842214
40,73.49841938874755
41,73.71575342457405
42,74.02271967916728
43,74.28109371594039
44,74.36816395871286
45,74.45127646317745
46,74.5306950785547
47,74.84613857446206
48,75.2064509860199
49,75.34960045653378
50,75.54514956658818
51,75.28995433781269
52,75.47900438705554
53,75.71347031954666
54,75.88739553708729
55,76.02845425325124
56,76.2141967620528
57,76.34336268745159
58,76.59016262107495
59,76.71036057304786
60,76.84970203535546
61,76.84646118712391
62,76.93315367907672
63,76.97193990269317
64,77.09556425300782
65,77.00128424648514
66,77.20758693352357
67,77.26061989751553
68,77.41515027592631
69,77.60626510869182
70,77.71160082050272
71,77.87345075007104
72,77.95276223542133
73,77.95376712319546
74,78.06733596037549
75,78.2333703565653
76,78.1187214610951
77,77.98906512848332
78,78.05995374479376
79,78.05877531895787
80,78.1977920350507
81,78.26412671223683
82,78.32882349615912
83,78.45876489577584
84,78.40265170260928
85,78.4633887800775
86,78.45823260801956
87,78.6290750768959
88,78.62147693267408
89,78.58226961385554
90,78.63757631718238
91,78.64535768636135
92,78.77402278077966
93,78.94518066300031
94,79.02427947160133
95,79.08712231604386
96,79.08916125921951
97,79.12029109579733
98,79.15077908007451
99,79.23714006141086
100,79.16839629159102


==> csv/Crime/XGB_D.csv <==
i,j
0,0.0
1,52.98879202982977
2,52.98879202982977
3,57.783312577768406
4,61.2079701120103
5,61.67496886668685
6,65.77833125771053
7,65.7015359069422
8,66.95427859804104
9,66.69520547938053
10,67.96042617952878
11,68.97260273964741
12,69.55168119543595
13,70.34039020332196
14,70.55273493621547
15,71.87333214722072
16,72.56122872552635
17,72.50933997500852
18,72.19617610423191
19,72.19454822186262
20,72.26518974888464
21,72.60273972594385
22,72.90814208614016
23,72.97916902516263
24,73.18208890565005
25,73.61457036106053
26,73.94022415931657
27,73.69719321765628
28,73.74198607066822
29,74.1416118127586
30,74.32473053626389
31,74.43545039426745
32,74.49483790615153
33,73.99595267737439
34,74.10657005916217
35,74.23815105111986
36,74.33552748612706
37,74.38944236880894
38,74.44044293350804
39,74.71652356286829
40,74.67509659281876
41,74.64663760888038
42,74.79725419910547
43,74.89770503460454
44,74.87763908589957
45,74.57828597297046
46,74.8387989483021
47,74.83079755257026
48,74.73569857705905
49,74.7587173100022
50,74.88245609567784
51,74.95641344947876
52,75.23258369341616
53,75.41910144641206
54,75.66789633206366
55,75.83944467497354
56,75.76474583937838
57,76.07520903744978
58,76.18251731436834
59,76.25499205556488
60,76.33239757679436
61,76.3771274386823
62,76.42039074772141
63,76.52854216035747
64,76.6619225522438
65,76.76973069729476
66,76.8952964842471
67,76.92743122372926
68,76.89819891814591
69,76.8222108269561
70,76.99929611772907
71,77.14552570707932
72,77.12100748943016
73,77.17932752170364
74,77.27955099873307
75,77.45700245691212
76,77.59319219584124
77,77.68401389517035
78,77.79592760903692
79,77.81157198956294
80,77.76376562564815
81,77.83079078446696
82,77.91307289015077
83,77.95993682219115
84,77.97266275553913
85,77.99620470844246
86,78.05142480395268
87,78.02064930918569
88,77.88608808911596
89,78.02841616655766
90,78.10597898321654
91,78.1160924310704
92,78.21630424361082
93,78.33396502237912
94,78.385489896667
95,78.46506451860199
96,78.4761093267754
97,78.55762245736
98,78.65157720394998
99,78.81350547681865
100,78.88914047061738


==> csv/Crime/lferm_D.csv <==
i,j
0,0.0
1,54.22360248440728
2,54.22360248440728
3,54.93788819869197
4,56.60455486535624
5,57.795031055830755
6,58.50931677011545
7,58.26086956514896
8,59.93788819868482
9,60.473602484398356
10,61.53209109723185
11,61.229813664520215
12,59.791078486661384
13,60.155279503036574
14,60.91256569510301
15,60.83407275946892
16,60.86542443057263
17,61.34316770179318
18,60.833028863651165
19,60.86266390607354
20,60.80745341608158
21,60.6211180123548
22,60.8606921028599
23,60.88368153578693
24,61.33675398318794
25,61.15424430635042
26,61.334161490614896
27,61.38795986615255
28,61.65171382555806
29,62.10070984908738
30,62.32169629463958
31,62.43064182187604
32,62.57663794823719
33,62.58152173906086
34,62.761151891516604
35,62.88819875769354
36,63.336291038082734
37,63.278122843269216
38,63.5756253146838
39,63.77901274919238
40,63.825449912334435
41,63.65217391297255
42,63.55855173451532
43,63.8479739721263
44,63.953488372022036
45,64.28571428564234
46,64.60317460310175
47,64.87577639744188
48,64.92136910260915
49,65.2950310558261
50,65.47851438704613
51,65.59503105582542
52,65.82145901831407
53,65.70473005248108
54,65.9474979490629
55,65.91557395897637
56,66.03952569162372
57,66.33984028386301
58,66.60455486534707
59,66.90940244155826
60,66.83756184853803
61,66.9120082814959
62,67.0084512777961
63,67.03265878573653
64,66.82638272692671
65,66.78280279495449
66,66.58671763012006
67,66.4831545265576
68,66.59775655874559
69,66.56284252824035
70,66.48483211802774
71,66.63620230693466
72,66.86379144424261
73,66.82625948922762
74,66.88845401166613
75,66.96911196903602
76,67.10393374733579
77,67.14040536115294
78,67.3259659594296
79,67.37697085515495
80,67.42747071302946
81,67.42236024837042
82,67.47105283329473
83,67.46477806385298
84,67.3366758960551
85,67.4016563146236
86,67.53233467292314
87,67.52636140393923
88,67.70186335396049
89,67.85714285706581
90,67.94402959026417
91,68.0779848170377
92,68.09842331573695
93,68.24264110173146
94,68.4151472649988
95,68.4458834411798
96,68.53677672434122
97,68.4912008280789
98,68.53492988402223
99,68.621498288678
100,68.67683041588248


==> csv/Crime/zafar_D.csv <==
i,j
0,0.0
1,11.71735241499494
2,11.71735241499494
3,4.986583184238654
4,3.920691711371237
5,0.4807692307582414
6,2.513416815746922
7,3.987775790103065
8,5.980066445180309
9,6.4512522361331435
10,7.771814748553243
11,7.513416815737301
12,7.57846804357936
13,8.281156827661956
14,8.394110361903568
15,8.24495272169094
16,9.329159212871811
17,9.696444543819212
18,9.81795222560362
19,10.847743987267318
20,10.427455041887484
21,11.010733452582237
22,10.328818468343115
23,10.040250447217666
24,10.634284825376199
25,11.098688133560103
26,12.186046511614062
27,12.508600522897346
28,13.151792221543875
29,13.445566061828739
30,13.90413916474738
31,14.42307692305857
32,14.073229845905487
33,13.953488372075672
34,14.083590827759313
35,14.34283910342296
36,14.255047278285335
37,14.860365732439728
38,15.651742977303677
39,15.682374540982824
40,16.113939727513763
41,16.177325581373548
42,16.60521837774252
43,16.781667944435682
44,17.35449515328119
45,17.717311757984568
46,18.02126813752173
47,18.136034844805916
48,18.648422334689432
49,19.050946630860846
50,19.263626738681726
51,19.63774597492641
52,19.679750254276684
53,20.126943718148205
54,20.3741519559558
55,20.492115550224607
56,20.83021629530139
57,20.838391259871752
58,21.240153155665904
59,21.58102522974962
60,21.654892210634017
61,21.69424567677106
62,21.97938355960185
63,22.074268567108305
64,22.39898344546096
65,22.563310599249995
66,22.621439383479988
67,22.78825825333971
68,22.945424932547027
69,22.983531516328082
70,23.18775764171604
71,23.221313570115257
72,23.2268386706289
73,23.35581892264363
74,23.386918910935332
75,23.63051781652799
76,23.821705426319838
77,23.900174183185023
78,23.887159352238776
79,24.131347185871576
80,24.133851135580137
81,24.358788014273568
82,24.46829656128194
83,24.877285221829606
84,24.978985710244043
85,25.07826475845816
86,25.270440913356225
87,25.399384282524593
88,25.42409475043819
89,25.416226215605022
90,25.41406202886416
91,25.532200357741697
92,25.73227309359218
93,25.986330403630152
94,25.873776136301043
95,25.907776043806486
96,26.237171641046935
97,26.491223166326538
98,26.612784242806775
99,27.51373626369577
100,27.0625670625036

